Model Assertions for Monitoring and Improving ML Models

ML models are increasingly deployed in settings with real world interactions such as vehicles, but unfortunately, these models can fail in systematic ways. To prevent errors, ML engineering teams monitor and continuously improve these models. We propose a new abstraction, model assertions, that adapts the classical use of program assertions as a way to monitor and improve ML models. Model assertions are arbitrary functions over a model's input and output that indicate when errors may be occurring, e.g., a function that triggers if an object rapidly changes its class in a video. We propose methods of using model assertions at all stages of ML system deployment, including runtime monitoring, validating labels, and continuously improving ML models. For runtime monitoring, we show that model assertions can find high confidence errors, where a model returns the wrong output with high confidence, which uncertainty-based monitoring techniques would not detect. For training, we propose two methods of using model assertions. First, we propose a bandit-based active learning algorithm that can sample from data flagged by assertions and show that it can reduce labeling costs by up to 40% over traditional uncertainty-based methods. Second, we propose an API for generating "consistency assertions" (e.g., the class change example) and weak labels for inputs where the consistency assertions fail, and show that these weak labels can improve relative model quality by up to 46%. We evaluate model assertions on four real-world tasks with video, LIDAR, and ECG data.

==> figures/active/coco-3d-hard.csv <==
round,rep,strat,acc
1,0,omg,47.73
1,0,omg-all,53.91
2,0,omg,55.24
2,0,omg-all,58.08
3,0,omg,67.62
3,0,omg-all,69.04
4,0,omg,66.16
4,0,omg-all,63.38
5,0,omg,68.25
5,0,omg-all,76.52
1,1,omg,44.13
1,1,omg-all,44.69
2,1,omg,54.56
2,1,omg-all,60.81
3,1,omg,66.52
3,1,omg-all,59.14
4,1,omg,66.76
4,1,omg-all,67.92
5,1,omg,74.5
5,1,omg-all,66.21
1,2,omg,34.31
1,2,omg-all,25.43
2,2,omg,55.34
2,2,omg-all,58.47
3,2,omg,62.98
3,2,omg-all,65.71
4,2,omg,67.68
4,2,omg-all,67.6
5,2,omg,63.68
5,2,omg-all,75.75
1,3,omg,46.86
1,3,omg-all,35.87
2,3,omg,56.35
2,3,omg-all,54.36
3,3,omg,68.43
3,3,omg-all,65.23
4,3,omg,54.77
4,3,omg-all,67.93
5,3,omg,63.74
5,3,omg-all,74.27
1,4,omg,50.87
1,4,omg-all,35.2
2,4,omg,57.03
2,4,omg-all,62.61
3,4,omg,65.4
3,4,omg-all,54.71
4,4,omg,63.71
4,4,omg-all,68.72
5,4,omg,68.3
5,4,omg-all,65.96
1,5,omg,48.26
1,5,omg-all,14.08
2,5,omg,51.51
2,5,omg-all,65.87
3,5,omg,53.48
3,5,omg-all,64.25
4,5,omg,67.5
4,5,omg-all,38.64
5,5,omg,66.41
5,5,omg-all,68.67
1,6,omg,56.53
1,6,omg-all,39.22
2,6,omg,57.81
2,6,omg-all,63.25
3,6,omg,50.84
3,6,omg-all,53.82
4,6,omg,68.12
4,6,omg-all,67.05
5,6,omg,69.25
5,6,omg-all,74.83
1,7,omg,48.3
1,7,omg-all,62.6
2,7,omg,35.07
2,7,omg-all,62.64
3,7,omg,29.52
3,7,omg-all,69.28
4,7,omg,56.95
4,7,omg-all,77.45
5,7,omg,66.49
5,7,omg-all,69.12
1,0,least,49.97
1,0,margin,45.72
1,0,entropy,25.3
2,0,least,52.55
2,0,margin,46.03
2,0,entropy,56.32
3,0,least,57.87
3,0,margin,65.19
3,0,entropy,55.47
4,0,least,62.6
4,0,margin,63.35
4,0,entropy,66.07
5,0,least,63.8
5,0,margin,75.53
5,0,entropy,67.04
1,1,least,44.36
1,1,margin,38.5
1,1,entropy,37.95
2,1,least,55.7
2,1,margin,63.25
2,1,entropy,54.7
3,1,least,66.64
3,1,margin,46.39
3,1,entropy,61.97
4,1,least,67.91
4,1,margin,68.26
4,1,entropy,65.92
5,1,least,74.2
5,1,margin,55.73
5,1,entropy,66.8
1,2,least,41.03
1,2,margin,31.36
1,2,entropy,45.98
2,2,least,56.76
2,2,margin,57.27
2,2,entropy,54.16
3,2,least,40.34
3,2,margin,60.28
3,2,entropy,54.43
4,2,least,54.11
4,2,margin,65.72
4,2,entropy,62.85
5,2,least,62.37
5,2,margin,64.83
5,2,entropy,64.37
1,3,least,46.23
1,3,margin,56.19
1,3,entropy,40.91
2,3,least,50.19
2,3,margin,45.64
2,3,entropy,0
3,3,least,64.4
3,3,margin,63.81
3,3,entropy,58.15
4,3,least,74.48
4,3,margin,66.56
4,3,entropy,75.62
5,3,least,74.25
5,3,margin,67.31
5,3,entropy,63.21
1,4,least,55.41
1,4,margin,49.38
1,4,entropy,42.41
2,4,least,48.66
2,4,margin,53.64
2,4,entropy,52.22
3,4,least,71.67
3,4,margin,64.73
3,4,entropy,62.72
4,4,least,67.19
4,4,margin,61.74
4,4,entropy,64.61
5,4,least,75.4
5,4,margin,64.26
5,4,entropy,75.59
1,5,least,56.08
1,5,margin,54.4
1,5,entropy,55.16
2,5,least,33.39
2,5,margin,53.78
2,5,entropy,63.02
3,5,least,63.58
3,5,margin,54.99
3,5,entropy,60.25
4,5,least,54.9
4,5,margin,58.31
4,5,entropy,55.94
5,5,least,66.66
5,5,margin,63.08
5,5,entropy,62.61
1,6,least,53.46
1,6,margin,54.29
1,6,entropy,61.38
2,6,least,47.86
2,6,margin,51.81
2,6,entropy,51.33
3,6,least,50.94
3,6,margin,63.6
3,6,entropy,67.31
4,6,least,74.87
4,6,margin,66.46
4,6,entropy,60.08
5,6,least,62.6
5,6,margin,62.68
5,6,entropy,55.79
1,7,least,43.6
1,7,margin,45.15
1,7,entropy,45.38
2,7,least,57.27
2,7,margin,56.36
2,7,entropy,55.31
3,7,least,51.51
3,7,margin,63.4
3,7,entropy,55.34
4,7,least,74.33
4,7,margin,61.5
4,7,entropy,53.55
5,7,least,65.58
5,7,margin,72.14
5,7,entropy,66.67
0,0,rand,17.95
1,0,rand,28.25
2,0,rand,52.57
3,0,rand,64.95
4,0,rand,65.16
5,0,rand,75.59
0,1,rand,32.99
1,1,rand,52.78
2,1,rand,41.17
3,1,rand,54.78
4,1,rand,63.46
5,1,rand,75.22
0,2,rand,44.64
1,2,rand,47.27
2,2,rand,41.45
3,2,rand,55.24
4,2,rand,51.77
5,2,rand,57.27
0,3,rand,0
1,3,rand,43.24
2,3,rand,43.36
3,3,rand,66.9
4,3,rand,54.2
5,3,rand,73.82
0,4,rand,51.95
1,4,rand,42.22
2,4,rand,51.7
3,4,rand,42.56
4,4,rand,55.79
5,4,rand,66.95
0,5,rand,8.67
1,5,rand,49.27
2,5,rand,56.05
3,5,rand,56.47
4,5,rand,54.55
5,5,rand,65.6
0,6,rand,42.3
1,6,rand,36.66
2,6,rand,35.44
3,6,rand,57.53
4,6,rand,65.61
5,6,rand,75.01
0,7,rand,4.55
1,7,rand,56.98
2,7,rand,43.99
3,7,rand,64.71
4,7,rand,63.83
5,7,rand,0

==> figures/active/ecg.csv <==
round,rep,strat,acc
0,0,rand,62.12585435
0,0,omg,62.12585435
0,0,omg-all,62.12585435
0,0,least,62.12585435
0,0,margin,62.12585435
0,0,entropy,62.12585435
1,0,rand,61.82470474
1,0,omg,64.71312227
1,0,omg-all,64.26008851
1,0,least,66.91937047
1,0,margin,62.64566476
1,0,entropy,66.62607694
2,0,rand,64.72752507
2,0,omg,67.27289392
2,0,omg-all,64.7366905
2,0,least,68.33608296
2,0,margin,65.80249823
2,0,entropy,67.2440883
3,0,rand,66.80283866
3,0,omg,66.82771624
3,0,omg-all,71.20878833
3,0,least,69.62971692
3,0,margin,67.9000707
3,0,entropy,68.03886139
4,0,rand,65.6113337
4,0,omg,67.5818996
4,0,omg-all,68.26145023
4,0,least,62.36808338
4,0,margin,65.92819546
4,0,entropy,69.51580381
5,0,rand,71.9433315
5,0,omg,73.15840469
5,0,omg-all,67.53476314
5,0,least,71.16688926
5,0,margin,71.56623982
5,0,entropy,70.62089193
0,1,rand,63.51768927
0,1,omg,63.51768927
0,1,omg-all,63.51768927
0,1,least,63.51768927
0,1,margin,63.51768927
0,1,entropy,63.51768927
1,1,rand,62.69149187
1,1,omg,66.36551706
1,1,omg-all,65.27090371
1,1,least,65.52884489
1,1,margin,63.83847906
1,1,entropy,65.46992432
2,1,rand,65.15175321
2,1,omg,67.11708173
2,1,omg-all,66.38384791
2,1,least,63.07905832
2,1,margin,65.35732055
2,1,entropy,66.22672637
3,1,rand,65.48563647
3,1,omg,69.54199073
3,1,omg-all,70.33545447
3,1,least,64.91476157
3,1,margin,66.21756095
3,1,entropy,66.4715741
4,1,rand,65.79726085
4,1,omg,69.95836279
4,1,omg-all,70.26736848
4,1,least,68.55081572
4,1,margin,66.07877026
4,1,entropy,66.97567235
5,1,rand,68.31382408
5,1,omg,73.07853458
5,1,omg-all,71.67884359
5,1,least,68.35572315
5,1,margin,66.93901066
5,1,entropy,72.36755964
0,2,rand,64.1121324
0,2,omg,64.1121324
0,2,omg-all,64.1121324
0,2,least,64.1121324
0,2,margin,64.1121324
0,2,entropy,64.1121324
1,2,rand,65.35208317
1,2,omg,65.02867468
1,2,omg-all,63.68004818
1,2,least,65.45944955
1,2,margin,57.06523162
1,2,entropy,61.48820279
2,2,rand,65.93343284
2,2,omg,65.65847016
2,2,omg-all,67.69581271
2,2,least,66.9259172
2,2,margin,65.18972425
2,2,entropy,67.8856679
3,2,rand,68.94623825
3,2,omg,70.30272082
3,2,omg-all,68.53772226
3,2,least,71.07392568
3,2,margin,67.36454814
3,2,entropy,68.74067091
4,2,rand,67.21528269
4,2,omg,66.49907036
4,2,omg-all,72.31125776
4,2,least,70.18357032
4,2,margin,65.88236835
4,2,entropy,69.52365988
5,2,rand,68.27847173
5,2,omg,69.91908241
5,2,omg-all,70.13381517
5,2,least,71.23759395
5,2,margin,67.20611727
5,2,entropy,69.08895697
0,3,rand,63.42341635
0,3,omg,63.42341635
0,3,omg-all,63.42341635
0,3,least,63.42341635
0,3,margin,63.42341635
0,3,entropy,63.42341635
1,3,rand,62.42700395
1,3,omg,65.23555137
1,3,omg-all,65.67156362
1,3,least,65.72655616
1,3,margin,63.53994815
1,3,entropy,65.39921963
2,3,rand,66.51478252
2,3,omg,63.62243695
2,3,omg-all,65.38481682
2,3,least,66.81462278
2,3,margin,62.62209652
2,3,entropy,64.48267735
3,3,rand,66.12459738
3,3,omg,69.47259539
3,3,omg-all,69.03527378
3,3,least,67.85686228
3,3,margin,70.7819415
3,3,entropy,67.77175479
4,3,rand,65.83523189
4,3,omg,68.73543352
4,3,omg-all,65.70298793
4,3,least,71.81632493
4,3,margin,69.83790295
4,3,entropy,66.35111425
5,3,rand,71.17605468
5,3,omg,70.57899285
5,3,omg-all,70.4781732
5,3,least,69.81171603
5,3,margin,68.72495876
5,3,entropy,67.68926598
0,4,rand,64.92392699
0,4,omg,64.92392699
0,4,omg-all,64.92392699
0,4,least,64.92392699
0,4,margin,64.92392699
0,4,entropy,64.92392699
1,4,rand,63.2689135
1,4,omg,64.0951109
1,4,omg-all,65.47908974
1,4,least,62.08133658
1,4,margin,64.97499149
1,4,entropy,66.21101422
2,4,rand,64.46827454
2,4,omg,64.99725037
2,4,omg-all,66.39301333
2,4,least,67.64212952
2,4,margin,64.13570063
2,4,entropy,65.49349255
3,4,rand,65.43064394
3,4,omg,67.82281928
3,4,omg-all,69.13347474
3,4,least,71.3528164
3,4,margin,67.13279388
3,4,entropy,67.38811637
4,4,rand,68.29156519
4,4,omg,68.78518868
4,4,omg-all,69.32202058
4,4,least,69.94003195
4,4,margin,68.35965119
4,4,entropy,69.04836725
5,4,rand,65.45552151
5,4,omg,67.23361353
5,4,omg-all,70.06834787
5,4,least,71.41959306
5,4,margin,71.22580983
5,4,entropy,68.2549035
0,5,rand,64.70133815
0,5,omg,64.70133815
0,5,omg-all,64.70133815
0,5,least,64.70133815
0,5,margin,64.70133815
0,5,entropy,64.70133815
1,5,rand,63.69445099
1,5,omg,61.4855841
1,5,omg-all,66.34718622
1,5,least,62.77136198
1,5,margin,61.17526907
1,5,entropy,64.76942415
2,5,rand,63.8594286
2,5,omg,68.49844188
2,5,omg-all,66.26993479
2,5,least,67.02804619
2,5,margin,67.50072014
2,5,entropy,67.26503784
3,5,rand,69.02741771
3,5,omg,68.19467358
3,5,omg-all,69.21203551
3,5,least,69.51973185
3,5,margin,69.87456464
3,5,entropy,67.88173986
4,5,rand,67.49024537
4,5,omg,70.55673397
4,5,omg-all,67.02019012
4,5,least,67.52952575
4,5,margin,68.06242962
4,5,entropy,70.17833294
5,5,rand,69.23822243
5,5,omg,69.36130097
5,5,omg-all,72.028439
5,5,least,69.90860764
5,5,margin,71.1681986
5,5,entropy,71.0176238
0,6,rand,61.66234582
0,6,omg,61.66234582
0,6,omg-all,61.66234582
0,6,least,61.66234582
0,6,margin,61.66234582
0,6,entropy,61.66234582
1,6,rand,64.30067824
1,6,omg,64.53897923
1,6,omg-all,65.08104852
1,6,least,65.55372247
1,6,margin,61.3323906
1,6,entropy,61.21716815
2,6,rand,65.06926441
2,6,omg,64.56254746
2,6,omg-all,68.25359416
2,6,least,67.66831644
2,6,margin,61.08754288
2,6,entropy,65.71215335
3,6,rand,66.82247885
3,6,omg,68.83232514
3,6,omg-all,68.82970644
3,6,least,69.14787755
3,6,margin,65.75928981
3,6,entropy,68.18419881
4,6,rand,69.10335978
4,6,omg,70.71909289
4,6,omg-all,69.39403462
4,6,least,70.57244612
4,6,margin,68.22478854
4,6,entropy,69.67030665
5,6,rand,70.54102181
5,6,omg,67.6814099
5,6,omg-all,70.16131144
5,6,least,70.1573834
5,6,margin,69.28666824
5,6,entropy,71.71550528
0,7,rand,64.19854924
0,7,omg,64.19854924
0,7,omg-all,64.19854924
0,7,least,64.19854924
0,7,margin,64.19854924
0,7,entropy,64.19854924
1,7,rand,62.18477492
1,7,omg,66.05782072
1,7,omg-all,64.65551104
1,7,least,66.85914055
1,7,margin,61.51046168
1,7,entropy,64.87155315
2,7,rand,65.04307749
2,7,omg,64.89250268
2,7,omg-all,66.01199361
2,7,least,65.48563647
2,7,margin,61.58902244
2,7,entropy,66.12197868
3,7,rand,65.24602613
3,7,omg,65.33898971
3,7,omg-all,69.43593369
3,7,least,70.87621442
3,7,margin,65.69382251
3,7,entropy,68.43559326
4,7,rand,70.23332548
4,7,omg,67.54654725
4,7,omg-all,67.57535287
4,7,least,68.02969597
4,7,margin,66.80021997
4,7,entropy,69.6689973
5,7,rand,69.67030665
5,7,omg,71.70895855
5,7,omg-all,67.96684736
5,7,least,68.36357923
5,7,margin,65.16877471
5,7,entropy,70.30272082
0,8,rand,58.84463299
0,8,omg,58.84463299
0,8,omg-all,58.84463299
0,8,least,58.84463299
0,8,margin,58.84463299
0,8,entropy,58.84463299
1,8,rand,63.66564538
1,8,omg,61.73435986
1,8,omg-all,66.94686673
1,8,least,64.17367167
1,8,margin,62.38248619
1,8,entropy,62.63518999
2,8,rand,65.81035431
2,8,omg,65.77500196
2,8,omg-all,65.24864483
2,8,least,63.68135753
2,8,margin,63.44698458
2,8,entropy,66.9769817
3,8,rand,65.87582161
3,8,omg,70.00811795
3,8,omg-all,66.23720114
3,8,least,63.86073795
3,8,margin,61.06004661
3,8,entropy,66.32492733
4,8,rand,68.56652788
4,8,omg,66.5881059
4,8,omg-all,70.26082175
4,8,least,70.48602928
4,8,margin,65.31280279
4,8,entropy,66.00675623
5,8,rand,71.76656978
5,8,omg,70.62481996
5,8,omg-all,71.25068741
5,8,least,72.30994841
5,8,margin,70.22808809
5,8,entropy,68.71710268
0,9,rand,65.30494671
0,9,omg,65.30494671
0,9,omg-all,65.30494671
0,9,least,65.30494671
0,9,margin,65.30494671
0,9,entropy,65.30494671
1,9,rand,62.79885825
1,9,omg,64.27318197
1,9,omg-all,63.19559012
1,9,least,65.56288789
1,9,margin,61.88100663
1,9,entropy,65.69513185
2,9,rand,66.14292822
2,9,omg,66.4859769
2,9,omg-all,65.53015424
2,9,least,66.95472281
2,9,margin,62.42569461
2,9,entropy,67.79401367
3,9,rand,68.43166523
3,9,omg,70.68766858
3,9,omg-all,68.12265954
3,9,least,68.09909131
3,9,margin,66.91151439
3,9,entropy,67.89483332
4,9,rand,70.2424909
4,9,omg,68.62544845
4,9,omg-all,69.28012151
4,9,least,67.20611727
4,9,margin,69.0470579
4,9,entropy,68.21562312
5,9,rand,67.45358368
5,9,omg,71.24675937
5,9,omg-all,69.62186084
5,9,least,70.23987221
5,9,margin,70.90109199
5,9,entropy,70.93382565

==> figures/percentiles/csvs/appear-conf.csv <==
76.76374478594124
76.58529974249703
72.85075368560544
69.32251118105019
67.59829536042886
65.45620190642553
64.5647296218772
60.68562049181562
59.94548767449215
59.94548767449215


==> figures/percentiles/csvs/appear-rand.csv <==
6.265152770039303
10.471787612751667
33.92187570587438
7.493185959311519
34.457963768879786
3.5786889936301898
3.909226436972006
1.8446850482629844
36.82518409203849
18.042525637357507
39.63136416341651
7.798876624452242
11.642597918894092
56.623548722273256
0.3779722017257217
7.493185959311519
5.284081497432499
17.084042344933515
11.359495233936181
3.909226436972006
6.590419684671796
12.960983028897555
9.591609318294758
3.2338458295059254
85.45334076226904


==> figures/percentiles/csvs/flicker-conf.csv <==
94.35526375231527
93.95018597437017
93.87865737045793
92.91264475130633
92.3163220744801
91.17864080593914
90.3805321728131
89.69159877723735
89.54251810803078
88.34987275437831


==> figures/percentiles/csvs/flicker-rand.csv <==
5.189211980664689
66.05026578523348
33.11397894800247
23.030704594395168
65.49234267471803
12.268284969957987
14.555694429804086
32.66447814236451
5.904498019787071
6.817805351845438
16.871715331215082
6.209435752255033
2.6616169982080202
35.84486575210445
0.5729817639706657
1.55555890192299
35.43075278208622
5.34130438056229
32.14194286746879
43.41259204601924
8.22804824792567
29.551101540500248
6.439080217446956
13.637116569036397
7.2349300525547005


==> figures/percentiles/csvs/multibox-conf.csv <==
69.32251118105019
68.69908292800457
68.3828512054452
58.67529025554535
53.88136792807987
53.46273736202509
52.74519252488442
52.33183248753897
51.91395485415694
51.37636092580601


==> figures/percentiles/csvs/multibox-rand.csv <==
17.810622374147304
15.3312150827473
26.250244703118646
11.642597918894092
64.22365112111675
5.944403451443372
24.660803830921438
11.642597918894092
63.87654915897421
45.55619136536811
13.744033008568374
8.079720511391871
62.448988811420485
11.359495233936181
32.301564594093996
9.905582242835846
30.238529070730497
15.858267953679581
39.11108768653907
34.269730600689684
5.944403451443372
12.960983028897555
36.252955260740585
40.284909723372536
2.5607240200581263

